Mean distance in polyhedra

Given any polyhedron from which we select two random points uniformly and independently, we show that all the moments of the distance between those points can be always written in terms of elementary functions. As an illustration, the mean distance is found in the exact form for all Platonic solids.

==> unused.txt <==
% ======== CONJECTURE 6

Based on our understanding of $f_4(n,p)$ and by comparing the results for low-sized matrices with the help of \textit{Mathematica}, we state Theorem \eqref{ThmGauss} for $X_{ij}$'s having general normal distribution.


\begin{conjecture} Let $X_{ij} \sim N(\mu,\sigma^2)$, then
\begin{equation}
    f_6(n,p) \!=\! \frac{n! (n+1)! (n+3)! \sigma ^{6 (p-1)}}{(n\!-\!p)! (n\!-\!p\!+\!2)! (n\!-\!p\!+\!4)!} \!\left(n^2 p^3 \mu ^6\!+\!3 n p^2 (n\!+\!4) \mu ^4 \sigma ^2\!+\!3 p (n\!+\!2) (n\!+\!4) \mu ^2 \sigma ^4\!+\!(n\!+\!2) (n\!+\!4) \sigma
   ^6\right)
\end{equation}
\end{conjecture}
\begin{corollary} Putting $n=p$, we would get
\begin{equation}
    f_6(n) = \frac{n!(n+1)!(n+3)! \sigma ^{6 (n-1)}}{2!
   4!} \left(n^5 \mu ^6+3 n^3 (n+4) \mu
   ^4 \sigma ^2+3 n (2+n) (4+n) \mu ^2 \sigma ^4+(2+n) (4+n) \sigma ^6\right).
\end{equation}
\end{corollary}
\noindent
However, we have no tools to prove those formulae yet.


% ======== EXPONENTIAL DISTRIBUTION

Again, we can relate these values to a particular problem in random geometry. Extending the argument of Reed \cite{reed1974random}, we present the following result: Consider a regular $d$-dimensional simplex with unit $d$-volume, from which we select $p\leq d+1$ points uniformly and independently. The convex hull of those random points forms a simplex with $p$-volume $V_{d,p}$, which is now a random variable. The even moments of $V_{d,p}$ are then given by


let Yi be Exp[1], then
(X1,X2,...,Xn) = (Y1,Y2,...,Yn)/(Y1+...+Yn)
is a uniform random sample on the regular (n-1)-simplex hull{[1,0,...]_n,[0,1,...]_n}

These tabulated numbers are of particular interest in the field of random geometry. Let us have a $d$-dimensional simplex with unit $d$-volume, from which we select $d+1$ points uniformly and independently. A convex hull of those random points forms a smaller simplex with $d$-volume $V_d$, which is now a random variable. As shown by Reed \cite{reed1974random}, the even moments of $V_d$ are given by
\begin{equation}
    \Ex V_d^{2l} = \left(\frac{d!}{(d+2l)!}\right)^{d+1} f_{2l}(d+1),
\end{equation}
our result applied on $X_{ij} \sim \operatorname{Exp}(1)$ thus implies an explicit formula for the fourth moment of $V_d$.

% ======================= NOT VALID EXTENSION OF W-A LEMMA

\begin{proposition}\label{MainPropDembo}
Let D be an $n\times p$ real matrix, u and v be real vectors consisting of $n$ rows an $p$ rows, respectively, and $\lambda$ a real number; then
\begin{equation}
    |(D+\lambda uv^T)^T(D + \lambda u v^T)|  = |D^TD| + 2 \lambda v^T (D^TD)^{\mathrm{adg}} D^T u + \lambda^2 (u^T u) v^T (D^TD)^{\mathrm{adg}} v.
\end{equation}
\end{proposition}

\begin{proof} By using Lemma \ref{MainLem},
\begin{equation}
    |(D+\lambda uv^T)^T(D + \lambda u v^T)|  = | D^TD + \lambda (2 D^T+\lambda v u^T) u v^T| = |D^TD| + \lambda v^T (D^TD)^{\mathrm{adg}}  (2 D^T+\lambda v u^T) u.
\end{equation}
\end{proof}

\begin{definition}[$F,G,V,g_k(n,p),G_k(t,\omega)$]
Given $X_{ij}$'s with moments $m_j$, we again denote $Y_{ij} = X_{ij} - m_1$. From those variables, we construct a matrix $V = (Y_{ij})_{n\times p}$ and denote $g_k(n,p) = \Exx |V^T V|^k$ and
\begin{equation}
    G_k(t, \omega) = \sum_{n=0}^\infty \sum_{p=0}^n\frac{(n-p)! }{n!p!} t^n \omega^{n-p} g_k(n,p).
\end{equation}
For brevity, we will write $F = U^TU$ and $G = V^T V$ onwards.
\end{definition}

\begin{remark}
Again, we have $g_k(n,p) = f_k^{\mathrm{cen}}(n,p)$ in which we replace $m_j$ by $\mu_j$. So, for $k=4$,
\begin{equation}
    G_4(t,\omega) = \frac{e^{t(\mu_4-3\mu_2^2)}}{(1-\mu_2^2t)^2(1-\omega-\mu_2^2t)}.
\end{equation}
\end{remark}


\begin{proposition}
\begin{equation}
    |F| = |G| + 2 m_1 P + n m_1^2 Q,\qquad \text{where} \qquad P = \sum_{ijk} (-1)^{i+j} |G_{ij}| Y_{kj} \qquad \text{and} \qquad Q = \sum_{ij} (-1)^{i+j} |G_{ij}|.
\end{equation}
\end{proposition}
\begin{proof}
Follows directly from Proposition \ref{MainPropDembo}, since $A = B + m_1 uv^T$, where $u$ and $v$ are vectors with $n$ rows and $p$ rows, respectively, having all components equal to one.
\end{proof}
\begin{corollary}
\label{ColSummandsDembo} Squaring the previous result and taking expectation, we get an expression for $f_4(n,p)$,
\begin{equation}
    f_4(n,p) = \Exx |F|^2 = \Exx |G|^2 + 4 m_1 \Exx |G| P + 2 m_1^2 n \Exx |G| Q + 4 m_1^2 \Exx P^2 + 4 n m_1^3 \Exx P Q + m_1^4 n^2 \Exx Q^2.
\end{equation}\end{corollary}
Strangely, it turns out that many of the summands were \textit{already} calculated by Dembo \cite{dembo1989random}, although they have been used to prove limit theorems rather then to generalise $F^{\mathrm{sym}}_4 (t,\omega)$ in the paper. Note that, the number of different classes of terms are much lower.

% ============== DEPENDENT AND INDEPENDENT COLUMNS

The next part is to identify the terms attending the same value.


\begin{definition}[$U^{(q)},\tilde{U}^{(q)}$]
Denote $U^{(q)} = (X_{ij})_{p \times p}$ and $\tilde{U}^{(q)} = (\tilde{X}_{ij})_{p \times p}$ a random pair of $p$ by $p$ square matrices being identical in the first $q$ columns, that is $X_{ij} = \tilde{X}_{ij}$ for $j\leq q$ and all $i$. These columns we refer to as the \textit{dependent columns} of the random matrix pair. Otherwise, we assume $\tilde{X}_{ij}$ are independent from each other and from all $X_{ij}$'s, following the same distribution as them. Similarly, we call these columns with $j>q$ the \textit{independent columns}.
\end{definition}

\begin{definition}[$\Exc$]
We denote $\Exc$ the conditional expectation taken with respect only to the entries in the independent columns of a random matrix pair. By properties of conditional expectations, $\Ex = \Exx \Exc$.
\end{definition}
